Search for B+ meson decay to a1+ K*0

We present a search for the decay $B^+ \rightarrow a_1^+(1260) K^{*0}(892)$. The data, collected with the \mbox{\slshape B\kern-0.1em{\smaller A}\kern-0.1em B\kern-0.1em{\smaller A\kern-0.2em R}} detector at the SLAC National Accelerator Laboratory, represent 465 million $B\overline{B}$ pairs produced in $e^+e^-$ annihilation at the energy of the $\Upsilon(4s)$. We find no significant signal and set an upper limit at 90\%\ confidence level on the product of branching fractions {\cal B}(B^+ \rightarrow a_1^+(1260) K^{*0}(892)) \times {\cal B}(a_1^+(1260) \rightarrow \pi^+ \pi^- \pi^+) of $1.8 \times 10^{-6}$.

==> description.txt <==
\\
Title: Search for B+ meson decay to a1+ K*0
Authors: The BABAR Collaboration, P. del Amo Sanchez et al.
Comments: 7 pages, 1 postscript figures, submitted to Physical Review D - Rapid Communications
Report-no: BABAR-PUB-10/013, SLAC-PUB-14195
\\
We present a search for the decay
$B^+ \rightarrow a_1^+(1260) K^{*0}(892)$.
The data, collected with the 
\mbox{\slshape B\kern-0.1em{\smaller A}\kern-0.1em B\kern-0.1em{\smaller A\kern-0.2em R}}
detector at the
SLAC National Accelerator Laboratory, represent 465 million
$B\overline{B}$ pairs
produced in $e^+e^-$ annihilation at the energy of the $\Upsilon(4s)$.
We find no significant signal and set an upper limit at 90\%\ confidence level
on the product of branching fractions
{\cal B}(B^+ \rightarrow a_1^+(1260) K^{*0}(892)) \times {\cal B}(a_1^+(1260) \rightarrow \pi^+ \pi^- \pi^+)
of $1.8 \times 10^{-6}$.
\\

